Isolating the Language Shell: A Content-Controlled Study of Multilingual Reasoning

Multilingual reasoning distillation requires choosing the language in which teacher reasoning is presented, yet existing recipes often entangle linguistic form with differences in generation, translation, and filtering. We construct content-controlled supervision by rendering the same verified English trajectories into English, translated target-language, and language-mixed shells, and fine-tune two pretrained students in three target languages, evaluating them on multilingual mathematical reasoning at two difficulty levels. Even with the underlying reasoning content held fixed, we find that shell choice can change downstream accuracy, with effects varying across students, languages, and difficulty levels. Pre-training compatibility does not consistently track these outcomes, and even when our tests find no clear accuracy difference between shells, their output-language behavior can still differ substantially. These results suggest that the supervision shell is a distinct design choice in multilingual reasoning distillation.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

